Online Sequence Training of Recurrent Neural Networks with Connectionist Temporal Classification

Connectionist temporal classification (CTC) based supervised sequence training of recurrent neural networks (RNNs) has shown great success in many machine learning areas including end-to-end speech and handwritten character recognition. For the CTC training, however, it is required to unroll (or unfold) the RNN by the length of an input sequence. This unrolling requires a lot of memory and hinders a small footprint implementation of online learning or adaptation. Furthermore, the length of training sequences is usually not uniform, which makes parallel training with multiple sequences inefficient on shared memory models such as graphics processing units (GPUs). In this work, we introduce an expectation-maximization (EM) based online CTC algorithm that enables unidirectional RNNs to learn sequences that are longer than the amount of unrolling. The RNNs can also be trained to process an infinitely long input sequence without pre-segmentation or external reset. Moreover, the proposed approach allows efficient parallel training on GPUs. For evaluation, phoneme recognition and end-to-end speech recognition examples are presented on the TIMIT and Wall Street Journal (WSJ) corpora, respectively. Our online model achieves 20.7% phoneme error rate (PER) on the very long input sequence that is generated by concatenating all 192 utterances in the TIMIT core test set. On WSJ, a network can be trained with only 64 times of unrolling while sacrificing 4.5% relative word error rate (WER).

==> data/1024_tr_1e-05.txt <==
10485760	1
20971520	1
31457280	1
41943040	1
52428800	1
62914560	0.999612
73400320	0.99612
83886080	0.992386
94371840	0.980769
104857600	0.979662
115343360	0.967942
125829120	0.968843
136314880	0.930858
146800640	0.918845
157286400	0.932541
167772160	0.896096
178257920	0.875424
188743680	0.855154
199229440	0.843723
209715200	0.83179
220200960	0.82544
230686720	0.796549
241172480	0.794465
251658240	0.784715
262144000	0.767135
272629760	0.758193
283115520	0.738606
293601280	0.734271
304087040	0.726395
314572800	0.722207
325058560	0.703341
335544320	0.700284
346030080	0.692451
356515840	0.6733
367001600	0.668564
377487360	0.667582
387973120	0.656918
398458880	0.658583
408944640	0.641347
419430400	0.630846
429916160	0.628752
440401920	0.620131
450887680	0.611748
461373440	0.615646
471859200	0.60997
482344960	0.610476
492830720	0.612957
503316480	0.603292
513802240	0.586972
524288000	0.603511
534773760	0.590377
545259520	0.57005
555745280	0.573222
566231040	0.581519
576716800	0.570003
587202560	0.569038
597688320	0.571148
608174080	0.55981
618659840	0.563291
629145600	0.55687
639631360	0.556743
650117120	0.551813
660602880	0.558429
671088640	0.547763
681574400	0.543064
692060160	0.540635
702545920	0.54774
713031680	0.538734
723517440	0.539773
734003200	0.539572
744488960	0.528414
754974720	0.536158
765460480	0.524739
775946240	0.527409
786432000	0.531634
796917760	0.528756
807403520	0.52964
817889280	0.535252
828375040	0.524728
838860800	0.519093
849346560	0.526756
859832320	0.521055
870318080	0.521222
880803840	0.512291
891289600	0.515146
901775360	0.515596
912261120	0.506723
922746880	0.514333
933232640	0.508475
943718400	0.502877
954204160	0.50352
964689920	0.503398
975175680	0.504494
985661440	0.508646
996147200	0.501471
1006632960	0.500886
1017118720	0.500522
1027604480	0.494643
1038090240	0.496732
1048576000	0.500937
1059061760	0.4947
1069547520	0.503686
1080033280	0.50167
1090519040	0.491866
1101004800	0.487975
1111490560	0.49743
1121976320	0.483735
1132462080	0.494533
1142947840	0.495085
1153433600	0.502064
1163919360	0.491177
1174405120	0.499551
1184890880	0.501209
1195376640	0.496742
1205862400	0.49149
1216348160	0.490141
1226833920	0.489733
1237319680	0.488534

==> data/2048_tr_1e-05.txt <==
10485760	1
20971520	1
31457280	1
41943040	1
52428800	1
62914560	0.991847
73400320	0.989208
83886080	0.984359
94371840	0.968834
104857600	0.958064
115343360	0.931819
125829120	0.917935
136314880	0.895083
146800640	0.920108
157286400	0.855366
167772160	0.846947
178257920	0.829875
188743680	0.806233
199229440	0.801791
209715200	0.784703
220200960	0.76951
230686720	0.754514
241172480	0.743765
251658240	0.729904
262144000	0.718601
272629760	0.700175
283115520	0.695967
293601280	0.682286
304087040	0.677573
314572800	0.672131
325058560	0.660496
335544320	0.648196
346030080	0.65432
356515840	0.632626
367001600	0.642265
377487360	0.622508
387973120	0.611505
398458880	0.608094
408944640	0.603185
419430400	0.591409
429916160	0.594933
440401920	0.595259
450887680	0.578075
461373440	0.589068
471859200	0.582022
482344960	0.580809
492830720	0.572202
503316480	0.579022
513802240	0.555096
524288000	0.57326
534773760	0.555138
545259520	0.54411
555745280	0.547437
566231040	0.539377
576716800	0.532987
587202560	0.544234
597688320	0.547731
608174080	0.52445
618659840	0.530789
629145600	0.527273
639631360	0.534986
650117120	0.529766
660602880	0.51997
671088640	0.514834
681574400	0.515986
692060160	0.516188
702545920	0.523239
713031680	0.508019
723517440	0.503856
734003200	0.510004
744488960	0.497512
754974720	0.498688
765460480	0.503775
775946240	0.51138
786432000	0.499562
796917760	0.503082
807403520	0.499127
817889280	0.482418
828375040	0.490002
838860800	0.492039
849346560	0.493572
859832320	0.482301
870318080	0.488899
880803840	0.487204
891289600	0.52123
901775360	0.492494
912261120	0.485258
922746880	0.480603
933232640	0.488212
943718400	0.478002
954204160	0.477729
964689920	0.480387
975175680	0.474711
985661440	0.481938
996147200	0.479212
1006632960	0.479302
1017118720	0.485459
1027604480	0.473523
1038090240	0.49055
1048576000	0.478669
1059061760	0.480264
1069547520	0.475169
1080033280	0.479148
1090519040	0.485916
1101004800	0.470221
1111490560	0.469333
1121976320	0.47739
1132462080	0.478187
1142947840	0.474175
1153433600	0.474478
1163919360	0.47055
1174405120	0.476436
1184890880	0.468101
1195376640	0.471575
1205862400	0.471759
1216348160	0.470814
1226833920	0.468273
1237319680	0.467049
1247805440	0.466061
1258291200	0.472573
1268776960	0.466435
1279262720	0.466229
1289748480	0.482484
1300234240	0.464772
1310720000	0.461544

==> data/256_online_1e-05.txt <==
1038090240			0.597186
1048576000			0.578053
1059061760			0.582175
1069547520			0.570182
1080033280			0.573393
1090519040			0.571072
1101004800			0.562421
1111490560			0.562272
1121976320			0.557102
1132462080			0.552626
1142947840			0.548184
1153433600			0.543981
1163919360			0.539723
1174405120			0.549189
1184890880			0.535345
1195376640			0.545641
1205862400			0.540733
1216348160			0.545719
1226833920			0.534786
1237319680			0.518054
1247805440			0.527527
1258291200			0.523323
1268776960			0.524018
1279262720			0.521298
1289748480			0.517833
1300234240			0.50971
1310720000			0.520191
1321205760			0.514697
1331691520			0.516965
1342177280			0.515067
1352663040			0.509813
1363148800			0.502244
1373634560			0.517236
1384120320			0.507699
1394606080			0.510498
1405091840			0.505227
1415577600			0.510695
1426063360			0.491626
1436549120			0.499026
1447034880			0.497828
1457520640			0.498594
1468006400			0.501045
1478492160			0.492909
1488977920			0.498799
1499463680			0.495459
1509949440			0.489869
1520435200			0.497051
1530920960			0.484674
1541406720			0.493873
1551892480			0.493093
1562378240			0.489414
1572864000			0.485127
1583349760			0.489996
1593835520			0.492362
1604321280			0.489441
1614807040			0.486528
1625292800			0.482019
1635778560			0.48892
1646264320			0.488328
1656750080			0.475794
1667235840			0.492901
1677721600			0.48185
1688207360			0.489863
1698693120			0.488983
1709178880			0.476855
1719664640			0.482745
1730150400			0.485629
1740636160			0.47781
1751121920			0.474485
1761607680			0.482511
1772093440			0.474626
1782579200			0.482307
1793064960			0.486684
1803550720			0.485814
1814036480			0.488039
1824522240			0.485463
1835008000			0.483155
1845493760			0.481587
1855979520			0.475919
1866465280			0.474377
1876951040			0.486224
1887436800			0.480073
1897922560			0.476919
1908408320			0.47544
1918894080			0.47977
1929379840			0.478227
1939865600			0.482258
1950351360			0.480271
1960837120			0.481468
1971322880			0.486833
1981808640			0.482011

==> data/512_online_1e-05.txt <==
1038090240		0.60603
1048576000		0.588534
1059061760		0.591824
1069547520		0.576008
1080033280		0.565449
1090519040		0.56668
1101004800		0.560918
1111490560		0.560107
1121976320		0.548622
1132462080		0.549914
1142947840		0.546612
1153433600		0.553542
1163919360		0.546431
1174405120		0.572654
1184890880		0.532381
1195376640		0.539622
1205862400		0.530321
1216348160		0.535435
1226833920		0.529545
1237319680		0.517037
1247805440		0.515084
1258291200		0.522328
1268776960		0.523825
1279262720		0.519161
1289748480		0.521718
1300234240		0.511604
1310720000		0.517303
1321205760		0.523053
1331691520		0.506076
1342177280		0.512708
1352663040		0.519251
1363148800		0.50302
1373634560		0.508945
1384120320		0.534791
1394606080		0.516629
1405091840		0.502626
1415577600		0.50864
1426063360		0.496224
1436549120		0.503093
1447034880		0.497027
1457520640		0.496218
1468006400		0.495794
1478492160		0.499261
1488977920		0.496201
1499463680		0.495071
1509949440		0.496922
1520435200		0.500134
1530920960		0.486487
1541406720		0.48422
1551892480		0.492947
1562378240		0.488516
1572864000		0.492182
1583349760		0.488461
1593835520		0.491926
1604321280		0.480824
1614807040		0.486674
1625292800		0.484664
1635778560		0.484076
1646264320		0.490223
1656750080		0.484021
1667235840		0.494088
1677721600		0.486424
1688207360		0.497414
1698693120		0.487099
1709178880		0.483478
1719664640		0.473997
1730150400		0.488374
1740636160		0.482372
1751121920		0.467548
1761607680		0.481906
1772093440		0.474165
1782579200		0.477859
1793064960		0.479134
1803550720		0.489467
1814036480		0.480284
1824522240		0.485415
1835008000		0.481313
1845493760		0.478518
1855979520		0.472867
1866465280		0.474522

==> data/512_tr_1e-05.txt <==
10485760	1
20971520	1
31457280	1
41943040	1
52428800	1
62914560	1
73400320	1
83886080	1
94371840	0.999227
104857600	0.997651
115343360	0.990346
125829120	0.99437
136314880	0.9904
146800640	0.991717
157286400	1.04001
167772160	0.976095
178257920	0.97547
188743680	0.963109
199229440	0.965469
209715200	0.952041
220200960	0.957973
230686720	0.952141
241172480	0.919447
251658240	0.927121
262144000	0.909413
272629760	0.885881
283115520	0.893074
293601280	0.896905
304087040	0.869128
314572800	0.8684
325058560	0.853514
335544320	0.850894
346030080	0.842553
356515840	0.836917
367001600	0.824636
377487360	0.835991
387973120	0.805148
398458880	0.801772
408944640	0.783449
419430400	0.781726
429916160	0.784752
440401920	0.771116
450887680	0.754806
461373440	0.761111
471859200	0.768429
482344960	0.749067
492830720	0.751293
503316480	0.737913
513802240	0.733977
524288000	0.73777
534773760	0.730895
545259520	0.72426
555745280	0.709721
566231040	0.71255
576716800	0.714743
587202560	0.7032
597688320	0.696797
608174080	0.695391
618659840	0.697549
629145600	0.683437
639631360	0.677303
650117120	0.689729
660602880	0.686163
671088640	0.672956
681574400	0.676577
692060160	0.672717
702545920	0.661678
713031680	0.66695
723517440	0.657531
734003200	0.654685
744488960	0.66034
754974720	0.65219
765460480	0.647981
775946240	0.643028
786432000	0.641367
796917760	0.644202
807403520	0.644384
817889280	0.633361
828375040	0.627816
838860800	0.630466
849346560	0.635417
859832320	0.627549
870318080	0.637771
880803840	0.621586
891289600	0.626425
901775360	0.626132
912261120	0.625334
922746880	0.612595
933232640	0.612272
943718400	0.606609
954204160	0.617697
964689920	0.611776
975175680	0.613168
985661440	0.608021
996147200	0.603278
1006632960	0.61375
1017118720	0.608018
1027604480	0.590906
1038090240	0.594655
1048576000	0.614388
1059061760	0.606091
1069547520	0.597025
1080033280	0.595179
1090519040	0.597906
1101004800	0.591648
1111490560	0.602435
1121976320	0.591632
1132462080	0.592399
1142947840	0.587104
1153433600	0.587767
1163919360	0.587537
1174405120	0.587139
1184890880	0.600126
1195376640	0.587937
1205862400	0.585677
1216348160	0.58021
1226833920	0.584114
1237319680	0.583707
1247805440	0.582009
1258291200	0.577832
1268776960	0.584919
1279262720	0.574912
1289748480	0.572004
1300234240	0.577901
1310720000	0.569962
1321205760	0.571956
1331691520	0.577443
1342177280	0.575223
1352663040	0.572269
1363148800	0.566486
1373634560	0.572018
1384120320	0.572554
1394606080	0.569775
1405091840	0.563268
1415577600	0.565496
1426063360	0.571698
1436549120	0.555233
1447034880	0.566144
1457520640	0.56629
1468006400	0.560752
1478492160	0.570289
1488977920	0.563965
1499463680	0.574796
1509949440	0.569809
1520435200	0.565757
1530920960	0.565017
1541406720	0.567347
1551892480	0.567472
1562378240	0.566243
1572864000	0.564596
1583349760	0.566899
1593835520	0.565837
1604321280	0.572232
1614807040	0.566168
1625292800	0.563032
1635778560	0.557243
1646264320	0.563831
1656750080	0.56108
1667235840	0.56663
1677721600	0.557445
1688207360	0.560549

==> data/hist_si284.txt <==
50.5 1
150.5 152
250.5 890
350.5 2011
450.5 3040
550.5 3801
650.5 4150
750.5 4257
850.5 4266
950.5 3500
1050.5 2711
1150.5 1848
1250.5 1130
1350.5 625
1450.5 331
1550.5 163
1650.5 95
1750.5 46
1850.5 15
1950.5 11
2050.5 3
2150.5 3
2250.5 1
2350.5 1
2450.5 1

==> data/hist_si284_frames.txt <==
50.5 89
150.5 26409
250.5 232988
350.5 716177
450.5 1377096
550.5 2096311
650.5 2703759
750.5 3193588
850.5 3622759
950.5 3319426
1050.5 2839623
1150.5 2120500
1250.5 1408963
1350.5 840147
1450.5 477440
1550.5 251790
1650.5 156000
1750.5 80006
1850.5 27710
1950.5 21448
2050.5 6154
2150.5 6394
2250.5 2209
2350.5 2392
2450.5 2433

==> data/hist_si284_frames_tr1024.txt <==
50.5 89
150.5 26409
250.5 232988
350.5 716177
450.5 1377096
550.5 2096311
650.5 2703759
750.5 3193588
850.5 3622759
950.5 3319426
1050.5 2767583
1150.5 1892352
1250.5 1157120
1350.5 640000
1450.5 338944
1550.5 166912
1650.5 97280
1750.5 47104
1850.5 15360
1950.5 11264
2050.5 3072
2150.5 3072
2250.5 1024
2350.5 1024
2450.5 1024

==> data/hist_si284_frames_tr1024_avg.txt <==
50.5 89
150.5 26409
250.5 232988
350.5 716177
450.5 1.3771e+06
550.5 2.02001e+06
650.5 2.41428e+06
750.5 2.68659e+06
850.5 2.90348e+06
950.5 2.55571e+06
1050.5 2.07781e+06
1150.5 1.41926e+06
1250.5 867840
1350.5 480000
1450.5 254208
1550.5 125184
1650.5 72960
1750.5 35328
1850.5 11520
1950.5 8448
2050.5 2304
2150.5 2304
2250.5 768
2350.5 768
2450.5 768

==> data/hist_si284_frames_tr512.txt <==
50.5 89
150.5 26409
250.5 232988
350.5 716177
450.5 1377096
550.5 1943715
650.5 2124800
750.5 2179584
850.5 2184192
950.5 1792000
1050.5 1388032
1150.5 946176
1250.5 578560
1350.5 320000
1450.5 169472
1550.5 83456
1650.5 48640
1750.5 23552
1850.5 7680
1950.5 5632
2050.5 1536
2150.5 1536
2250.5 512
2350.5 512
2450.5 512

==> data/hist_si284_frames_tr512_avg.txt <==
50.5 89
150.5 26409
250.5 226522
350.5 615496
450.5 1.07767e+06
550.5 1.45839e+06
650.5 1.5936e+06
750.5 1.63469e+06
850.5 1.63814e+06
950.5 1.344e+06
1050.5 1.04102e+06
1150.5 709632
1250.5 433920
1350.5 240000
1450.5 127104
1550.5 62592
1650.5 36480
1750.5 17664
1850.5 5760
1950.5 4224
2050.5 1152
2150.5 1152
2250.5 384
2350.5 384
2450.5 384

==> data/hist_timit.txt <==
75.5 3
125.5 79
175.5 295
225.5 723
275.5 942
325.5 660
375.5 421
425.5 277
475.5 184
525.5 73
575.5 23
625.5 8
675.5 6
725.5 1
775.5 1

==> data/hist_timit_frames.txt <==
75.5 286
125.5 10552
175.5 53106
225.5 164524
275.5 258456
325.5 213984
375.5 157248
425.5 117941
475.5 87059
525.5 38001
575.5 13204
625.5 4937
675.5 4023
725.5 725
775.5 777
